Internal shocks in microquasar jets with a continuous Lorentz factor modulation

We perform relativistic hydrodynamic simulations of internal shocks formed in microquasar jets by continuous variation of the bulk Lorentz factor, in order to investigate the internal shock model. We consider one-, two-, and flicker noise 20-mode variability. We observe emergence of a forward-reverse shock structure for each peak of the Lorentz factor modulation. The high pressure in the shocked layer launches powerful outflows perpendicular to the jet beam into the ambient medium. These outflows dominate the details of the jet's kinetic energy thermalization. They are responsible for mixing between the jet and surrounding medium and generate powerful shocks in the latter. These results do not concur with the popular picture of well-defined internal shells depositing energy as they collide within the confines of the jet, in fact collisions between internal shells themselves are quite rare in our continuous formulation of the problem. For each of our simulations, we calculate the internal energy deposited in the system, the "efficiency" of this deposition (defined as the ratio of internal to total flow energy), and the maximum temperature reached in order to make connections to emission mechanisms. We probe the dependence of these diagnostics on the Lorentz factor variation amplitudes, modulation frequencies, as well as the initial density ratio between the jet and the ambient medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
